Microservice Architecture Practices and Experience: a Focused Look on Docker Configuration Files

Cloud applications are more and more microservice-oriented, but a concrete charting of the microservices architecture landscape -- namely, the space of technical options available for microservice software architects in their decision-making -- is still very much lacking, thereby limiting the ability of software architects to properly evaluate their architectural decisions with sound experiential devices and/or practical design principles. On the one hand, Microservices are fine-grained, loosely coupled services that communicate through lightweight protocols. On the other hand, each microservice can use a different software stack, be deployed and scaled independently or even executed in different containers, which provide isolation and a wide-range of configuration options but also offer unforeseeable architectural interactions and under-explored architecture smells, with such experience captured mainly in software repositories where such solutions are cycled. This paper adopts a mining software repositories (MSR) approach to capture the practice within the microservice architecture landscape, by eliciting and analysing Docker configuration files, being Docker the leading technical device to design for, and implement modern microservices. Our analysis of Docker-based microservices gives an interesting summary of the current state of microservices practice and experience. Conversely, observing that all our datapoints have their own shape and characteristics, we conclude that further comparative assessment with industrial systems is needed to better address the recurring positive principles and patterns around microservices.

==> rebuttal.txt <==
First of all, we want to thank the reviewers for their valuable and insightful comments.

Reviewers A, B, and C pointed out that GitHub may not be a proper source of truth since microservices tend to be closed source. We acknowledge this issue in the paper in two ways. First, we carried out a very strict automated and manual filtering to only select possibly relevant projects: we filtered out 99% of the repositories. Second, we mention and discuss this problem as an external threat of our work. Ideally, it would be preferable to analyze real, industrial projects, they must be available and might only lead to the practices adopted by those companies. Git projects could be seen as trivial, but we think they provide a wide, unbiased landscape of how people adopt concepts and technologies. We also assumed that the open source community is heavily influenced by industry practices and viceversa (open-source projects can also be maintained by industrial practitioners). Therefore, open-source projects are both a feasible and significant source of knowledge in order to carry out a quantitative analysis as we did. 

We appreciate the suggestions about the metrics and we plan to improve our evaluation accordingly in the next versions of the work. By measuring the size of the project in bytes we simply wanted to show that, even with additional resources, the analyzed microservices were relatively small (80% less than 2.5MB). 

As mentioned in the paper (footnote 9), we uploaded the whole dataset including links to repositories, metadata, and obtained results at http://tiny.cc/MS-ICSE2021. 

Some of the repositories we use are:
- https://github.com/reportportal/reportportal
AI-powered Test Automation Dashboard
Stars: 1.1K

- https://github.com/lelylan/lelylan
Lelylan is an IoT cloud platform based on a lightweight microservices architecture.
Stars: 1.5K

- https://github.com/EYBlockchain/nightfall
Provides EY Nightfall protocols for private transactions on the Ethereum blockchain using zk-snarks
Stars: 740

- https://github.com/chalmers-revere/opendlv
A modern microservice-based software ecosystem for self-driving vehicles.
Stars: 55

- https://github.com/derekbar90/catalyst 
Catalyst is a framework that allows one to generate a complete microservice application
Stars: 28


We selected proper projects using the following rules:
- The repository must contain the words 'microservice' or 'microservices'  (automated filter) in its name, keywords, or description,
- The repository must have at least 10 stars and a commit after July 1st, 2020 (automated filter)
- The project must contain a docker-compose file with at least three services or at least three folders, each containing a Dockerfile (automated filter)
- The repository must not be about a tool for microservices, with the exception of those tools that use or generate a complete microservice architecture (manual filter)
- The repository must not contain a single microservice, but it must contain a set of microservices (automated and manual filter)
- The repository must not just contain material related to microservices as books or documentation (automated and manual filter)

We tried to relax the liveness filter and we obtained similar results. We started from an initial set of tokens and we iteratively added new ones by manually analysing obtained results.
